Multi-modal atmospheric characterization of $\beta$ Pictoris b: Adding high-resolution continuum spectra from GRAVITY

We present the first VLTI/GRAVITY observations at R$_\lambda \sim 4000$ of $\beta$ Pic b. These four high S/N ($\sim$20) K-band spectra conserve both the pseudo-continuum and molecular absorption patterns. We analyze them with four self-consistent forward model grids (Exo-REM, ATMO, BT-Settl, Sonora) exploring $T_{\mathrm{eff}}$, log(g), metallicity, C/O, and $^{12}$CO/$^{13}$CO ratio. We also upgrade our forward modeling code ForMoSA to account for the data multi-modality and combine the GRAVITY epochs with published 1-5 $\mu$m photometry, low- to medium-resolution spectra (0.9-7 $\mu$m), and high-resolution echelle spectra (2.1-5.2 $\mu$m). Sonora and Exo-REM are statistically preferred. Exo-REM yields $T_{\mathrm{eff}}$ $=1607.45^{+4.85}_{-6.20}$ K and log(g) $=4.46^{+0.02}_{-0.04}$ dex from GRAVITY alone, and $T_{\mathrm{eff}}$ $=1502.74^{+2.32}_{-2.14}$ K and log(g) $=4.00\pm0.01$ dex when including all datasets. Archival data significantly affect the retrieved parameters. C/O remains solar ($0.552^{+0.003}_{-0.002}$) while [M/H] reaches super-solar values (0.50$\pm$0.01). We report the first tentative constraint on log($^{12}$CO/$^{13}$CO) $\sim$1.12, though this remains inconclusive due to telluric residuals. Additionally, we estimate the luminosity to be log(L/L$_\odot$) $=-4.01^{+0.04}_{-0.05}$, implying a heavy-element content of up to $\sim$5% (20-80 M$_\oplus$) given the system age and dynamical mass measurements. Access to both continuum and molecular lines at K-band significantly impacts the metallicity, possibly owing to collision-induced absorption shaping the continuum. Echelle spectra do not dominate the final fit with respect to lower resolution data. Future multi-modal frameworks should include weighting schemes reflecting bandwidth and central wavelength coverage.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

